Rendezvous Mission for Interstellar Objects Using a Solar Sail-based Statite Concept

Using the "statite," or static-satelite, concept -- an artificial satellite capable of hovering in place using a solar sail -- this work proposes to create a dynamic orbital slingshot in anticipation of Interstellar Objects (ISOs) passing through our solar system. The existence of these ISOs offers a unique scientific opportunity to answer fundamental scientific questions about the origin of solar system volatiles, the compositions of exo-solar systems, and the transfer rates of material between solar systems. However, due to their high heliocentric velocities and relatively short lead time, it may be extremely difficult to visit ISOs with current satellite propulsion systems. This work investigates the statite concept as applied to ISO missions and demonstrates potential configurations for optimal ISO flyby and rendezvous missions.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

